CodeScholar: Growing Idiomatic Code Examples

Programmers often search for usage examples for API methods. A tool that could generate realistic, idiomatic, and contextual usage examples for one or more APIs would be immensely beneficial to developers. Such a tool would relieve the need for a deep understanding of the API landscape, augment existing documentation, and help discover interactions among APIs. We present CodeScholar, a tool that generates idiomatic code examples demonstrating the common usage of API methods. It includes a novel neural-guided search technique over graphs that grows the query APIs into idiomatic code examples. Our user study demonstrates that in 70% of cases, developers prefer CodeScholar generated examples over state-of-the-art large language models (LLM) like GPT3.5. We quantitatively evaluate 60 single and 25 multi-API queries from 6 popular Python libraries and show that across-the-board CodeScholar generates more realistic, diverse, and concise examples. In addition, we show that CodeScholar not only helps developers but also LLM-powered programming assistants generate correct code in a program synthesis setting.

==> ICSE/reviews.txt <==
ICSE2024SecondCycle Paper #2217 Reviews and Comments
===========================================================================
Paper #2217 Programming By (Idiomatic) Examples


Review #2217A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
In this paper, the authors create a tool for code search called CodeScholar. It works by using neural-guided search over graphs to find idiomatic examples for queries with a single API, or for queries with two specified APIs. The novelty as presented in the paper is the neural-guided searh process over graphs. The multi-API queries return multiple usage examples with provenance information included. The work is evaluated against random, and against GPT3.5 using 60 API queries for the single-query evaluation and 25 for the multi-query evaluation.

Overall Comments for authors
----------------------------
First, some high level observations. Research on generating or finding API examples is timely and relevant to software engineering. With code search that seeks idioms, the user (developer) of the tool is the one who ultimately determines the ground truth. The Exempla Gratis paper [3], for example, used human judges to determine relevance of examples. That is a best practice. In the current paper, it was not entirely clear to me what was used as the oracle or ground truth. For sure it was not human judges. I think the paper would be greatly strengthened if it were evaluated in a context in which it would be used. 

Next, some lower-level observations. 

The use of multiple API queries seems to be a relatively novel contribution of this work, and one that the authors do not specifically motivate. Is there evidence that developers want to search by multiple APIs at once? Or do they know of a single API, and then discover other, related APIs through exploration of the first one? Specifically motivating that feature with prior work or with new insights could lead to better framing for the paper. 

The simplified AST (SAST) was well described, and is an interesting representation of the code. Could it be used for cross-language code search? I didn’t see a discussion on that but it could be a future direction for the authors. Relatedly, how does the SAST relate to a language-agnostic AST? Do they capture the same information? Is it different? 

It wasn’t clear to me where the queries came from for the evaluations in 4.3 and 4.4. Were they APIs chosen by the authors? Did they come from actual user queries to search engines or Q&A sites like Stackoverflow? That needs to be more clear. 

The formal definitions of the problem statement were clear and useful; this was a high point in the paper. 

Nits: 
891: “they do not explain the complete behavior” – this is describing two example codes from GPT3.5. This criticism is a little unfair, however, because there is no explanation in the CodeScholar examples either. Code is provided, but without explanations.

Strengths
---------
+ New approach to code search based on  simplified ASTs
+ Timely topic with comparisons against recent tools (GPT 3.5)

Weaknesses
----------
- Evaluation isn’t convincing; it’s not clear that this code search technique would be useful in practice
- Support for multi-API queries isn’t motivated

Comments on Rigor
-----------------
+ Data are available
+ Construction of the SAST appears to be thorough and complete

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
+ Research on generating or finding API examples is timely and relevant to software engineering. 
- This paper lacked a comprehensive evaluation showing its usefulness in a more realistic context.

Comments on Novelty
-------------------
+ Multi-API search is novel
+ Representing the code as simplified ASTs is novel

Comments on Verifiability and Transparency
------------------------------------------
+ The formal definitions of the problem statement were clear and useful
-  Related work seems rather light, and is missing discussions on language-agnostic ASTs, the need for multi-API search, and importantly, a recent survey on code search techniques. [42]

[42] Luca Di Grazia and Michael Pradel. 2023. Code Search: A Survey of Techniques for Finding Code. ACM Comput. Surv. 55, 11, Article 220 (November 2023), 31 pages. https://doi.org/10.1145/3565971

Comments on Presentation
------------------------
+ Easy to read
+ code examples are well-formatted



Review #2217B
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
This paper presents CodeScholar, a tool that generates idiomatic code examples for query APIs. The system takes on input a set of APIs, and outputs *idiomatic code examples* of these APIs. These code examples are code fragments that tell the user how to use these APIs. This paper defines idiomatic code examples as a set of frequent subgraphs in a large corpus of programs (represented as graphs). To find frequent subgraphs effectively, the system employs a novel neural-guided search procedure to find a frequent subgraph. The evaluation indicates that CodeScholar can: (1) perform accurate subgraph matching; (2) finding more idiomatic code examples.

Overall Comments for authors
----------------------------
This paper targets an important problem: generating examples for API uses. However, the exploration of this paper is very confusing, and neither the approach nor the evaluation is reasonable based on my current (possibly incorrect) understanding.

First, the paper is not evaluated in the claimed scenario. The paper claims that the tool is used to help programmers deeply understand API usage. However, the evaluation is based on sophisticated metrics EMD, and there is no justification or evidence that better EMD scores indicate better understandability. I would expect a user study where two groups of programmers use ChatGPT and CodeScholar for programming, and see if CodeScholar better improves the performance.

Second, the comparison under EMD seems not to control the number of examples generated. Based on the explanation of EMD in this paper, the more examples, the easier to achieve a lower EMD because if we return all examples in the benchmark, the distribution should be exactly the same. However, more examples are likely to lead to lower understandability as the users have to read more. Does CodeScholar produce more or fewer examples than ChatGPT in the experiment?

Third, it is not clear to me why GNN is needed to approximate the answer. The paper mentions that subgraph matching does not scale, but this problem is not subgraph matching as far as I am aware. (1) An SAST is a tree but not a grpah. In particular, the children are ordered, so the common problem of matching  isomorphic graphs does not exist. (2) Unlike a general subgraph matching problem, this problem starts with some API calls, and these API calls are quite sparse in the program. I suspect that a simply modified frequenet subtree mining algorithm would scale to the problem. This should be included as a baseline.

Fourth, the formalization and the definitions are very confusing. The paper often refers to concepts that have never been defined. For example, two key concepts "triviality" and "reasonably large" are referred in Section 3.2. The paper claims the two concepts are contributions of this paper and will be explained in Section 3.4, but I cannot find their definitions in 3.4. Definition 3.1 refers a concept "corresponding code span" but it is not defined. My intuitive guess is the code span is the fragment of code represented by the node, but I do not understand when such a code span would not exist (Definition 3.2).

Strengths
---------
+ Important problem

Weaknesses
----------
- Not evaluated in the target scenario
- The proposed metric is not justified
- Unclear scalability challenge
- Confusing formalizations and definitions

Artifact Assessment
-------------------
1. Unacceptable

Comments on Rigor
-----------------
The paper does not justify that the proposed approach solves the proposed research problem that helps the programmers to understand APIs deeply. See comments above.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
The paper studies an important problem in software engineering. Thus, the paper is relevant to software engineering.

Comments on Novelty
-------------------
The use of neural network to approximately match subgraph is novel, but why this approximation is needed is not clear.

Comments on Verifiability and Transparency
------------------------------------------
No replication package is provided and no reason is given.

Comments on Presentation
------------------------
The formalization and the definitions are confusing, referring to undefined concepts.



Review #2217C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents a new approach to generate idiomatic code examples for query API methods.
This approach devises a simplified AST named SAST to represent programs into graphs and develops a neural-guided search algorithm over graphs to add nodes into query APIs for generating idiomatic code examples. The paper evaluates its results on six commonly used Python packages, showing they are able to generate idiomatic code examples.

Overall Comments for authors
----------------------------
- The motivation of this paper seems to be a bit weak and the problems solved in this paper are somewhat useful but not much, not a pain point.
Specifically, 1) Since the task specification is not a part of the inputs of their approach and the required input is only a collection of APIs, the role of generated code examples is to help developers understand the correct usages of the query APIs whether these examples are idiomatic or not.
However, well-written API documentation can do this very well, which, in general, introduces these APIs' functions, possible parameters, return values, etc.
Hence, there seems no need to generate idiomatic code examples for APIs.
2) The output of this approach is various real-world usages of the query APIs, and the authors mentioned that they want the diversity of generated code examples as many as possible.
However, the more the diversity of generated code examples, the less help for developers to find a suitable code snippet to be directly used in their projects.
Therefore, the only function of these generated code examples, as I said before, is to motivate developers to learn how to use it, but this work can be completed by reading API documentation.
In fact, the pattern of an API that is required in real-world projects is often determined by the nature and content of code, not specific certain idiomatic code examples.
Besides, the generated code examples, the same as the examples in API documentation, can be only used in real-world code after some modification. I don't understand where the generated idiomatic examples are more convenient than the ones in API documentation.
3) Many examples in this paper, e.g., the motivating example in this paper and Example 1 in Section 4.3, both describing the specific programming task and requirements, such as `` Alice, a developer, wants to get a flat list of files from a directory with nested sub-directories.'' And authors explain the potential superiority of their approach over other methods based on the task context.
Hence, in the absence of a well-defined task context and precise requirements, it becomes challenging to discern the advantages of their generated idiomatic code examples when compared to ChatGPT or other methodologies.
4) Another point that makes me confused is that if a developer knows what APIs they are going to use, which means they learn them, would they really query an idiomatic usage for these APIs?
In other words, I question whether this is a real software engineering task scenario.

- The input of this task is a list of APIs, and do these APIs need to be provided in use order or not. The authors do not mention this info in their paper. If the input APIs are in random order, can this approach generate the correct idiomatic code example?

- Besides, I believe except for APIs, the import package information is necessary. It is because some similar packages with the same functionality contain the same API names, such as both ``������.������������.������������'' and ``������.����������.������������''' containing an API named ``AssertEquals()''. However, these two APIs have different parameter orders. If you are not specific to a certain package, you may generate the wrong code examples.

- Considering that two semantically equivalent code snippets may differ in exact syntax due to different variable names and control structures, I would like to know how to address this problem. 
Although you use one sentence to address this point by capturing semantic information in embeddings, I wonder how to achieve this. This problem I think is an important challenge since this problem may obviously appear in every code snippet. Please provide more details.

- Another point I worry about is that the generated idiomatic code examples are not complete. In a code snippet, in addition to statements for API usages, many statements have data exchange with the variables used in API usages. In order to make the code example with a complete semantic, such statements should be included in the generated example. However, the strategy in Observation 3.2 cannot obviously ensure these statements that have data exchanges with API usages are included.
So, some data preparation statements would be missing.

- For the evaluation, I think the most necessary need is to conduct a user study to investigate whether the generated idiomatic code examples can help developers clearly understand the query APIs as it is the fundamental function of the code example.
You need to compare the generated examples by your approach with that of baselines.

- Besides, I think you need to conduct a qualitative and quantitative analysis to summarize the forms and the number of each form of generated examples for API queries.

- I guess the most commonly generated idiomatic code examples for a single API have only one line. Are such one-line code examples regarded as idiomatic examples in your paper? If they are, all API usages are idioms, which seems not correct.

Mirrors:
- Page 3, line 347 if an only if -> if and only if

- Page 5, line 501 as argument -> as an argument

- Please provide the reference for this point: ``Furthermore, usage examples are most useful when they are idiomatic, representing real-world common usage(s) of an API method, enabling developers to quickly grasp the fundamental aspects of its behavior.''

Strengths
---------
- an interesting approach combining GNN and the search algorithm for generating API-based code examples.

Weaknesses
----------
- The motivation of this paper is weak
- Lack of qualitative and quantitative analysis
- This paper didn't provide a replication package

Comments on Rigor
-----------------
Since this paper didn't provide a replication package, the evaluation employed may not robustly support the results, thereby diminishing the overall soundness of the paper. Thus, the rigor of this paper is not particularly strong.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
 The problems solved in this paper are somewhat useful but not much, not a pain point.

Comments on Novelty
-------------------
This paper combined GNN and the search algorithm to generate API examples. To some extent, this approach is novel.

Comments on Verifiability and Transparency
------------------------------------------
This paper didn't provide a replication package

Comments on Presentation
------------------------
The writing needs to be improved by revising typos.



Review #2217D
===========================================================================

Meta-Review Recommendation before Revision
------------------------------------------
D. Reject

Strengths
---------
+ The problem is interesting and timely
+ The approach is interesting and appears novel

Weaknesses
----------
- The motivation for the choices in the approach and design is weak
- A replication package is missing
- The evaluation is not convincing
- The writing should be improved

Meta-review comments for Authors
--------------------------------
Many thanks for your submission to ICSE 2024! The reviewers agree there are interesting and relevant elements to the work, but believe its weaknesses are such that it cannot be accepted at this time.  We hope the comments in the detailed reviews can help improve the study, and make a strong submission for the next venue.
